Quasi-Monostatic Antenna Displacement in Radar Target Simulation

Radar target simulators (RTS) have recently drawn much attention in research and commercial development, as they are capable of performing over-the-air validation tests under laboratory conditions by generating virtual radar echoes that are perceived as targets by a radar under test (RuT). The estimated angle of arrival (AoA) of such a virtual target is determined by the physical position of the particular RTS channel that creates it, which must therefore be considered when planning the setup. A single channel employs two antennas, one for the reception and the other for the re-transmission of the incoming radar signal. The antennas are positioned close together, but still spatially separated, thus an RTS channel can be considered quasi-monostatic, which causes non-negligible inaccuracies in the angle simulation. In this paper, the authors examine the analytical implications of this systemic deficiency on the angle estimation, which provides support for the design and setup of angle-simulating RTS systems. The mathematical derivations developed are verified by measurement.

==> figure/rts_qm_concept_simple.old.tikz <==



\tikzmath{
	\zb = 5;
	\zbi = 0;%.2; 
	\txa =2;
	\rxa =4; 
	\txb = 4.5;
	\rxb = 1;
	\txs = 1.5;
%	\xp = (\zb+\zbi) / \txa + \txb + 1;
%	\xpp = (\zb+\zbi) / \rxa + \rxb + 1;
	\xp = 4;
	\xpi = .1;
	\xpis = .2;
	\txrad = 2.5;
	\rxrad = \txrad;
	\txpp = \txb-2/(\txa^2-1);
	\rayw = 1;
} 


\begin{tikzpicture}

	\begin{axis}[
	%		axis lines=center,
			axis line style={->,>={stealth},thick},
			axis x line=center,
			axis y line=left,
			>={stealth},
%			axis y ymin=0,
			name=myplot,
%			axis equal,
			enlargelimits=false,
			x = 1cm,
			y = 1cm,
			ymin=0, ymax=9.5, xmin=0, xmax=10,
			clip=false,
			xlabel=$y$, ylabel=$x$,
			y label style={at={(axis description cs:-.025,1)},rotate=90,anchor=south},
			x label style={at={(axis description cs:1,+.0)},rotate=0,anchor=north},
			ticks=none,
			legend columns=1,
			legend style={legend cell align=left,at={(axis description cs:1,.25)}}
%			legend style={legend cell align=left,at={(axis description cs:.22,.85)}}
			]
			
			% legend
			\addlegendimage{mygreen,mark=triangle*,mark size=5pt, only marks}
			\addlegendentry{RTS Tx}
			\addlegendimage{mypurp,mark=triangle*,mark size=5pt, only marks} 
			\addlegendentry{RTS Rx}	
			\addlegendimage{myblue,mark=square*,mark size=3pt, only marks} 
			\addlegendentry{RuT Tx}
			\addlegendimage{myred,mark=square*,mark size=3pt, only marks}
			\addlegendentry{RuT Rx}				
			
			% RTS FE R_c
			\draw[gray,very thick] (0,0) -- (.5,{\zb+\zbi});	

			%% TX
			\foreach \i in {1,0}{
				\addplot[line width=\rayw,name path=txray,myblue,domain={(\i*\txs+\txb}:{\zb / \txa+\i*\txs+\txb}] {\txa*(x-(\i*\txs+\txb)} coordinate (R_Tx_Ray);
				\addplot[myblue,mark=square*,mark size=3pt, only marks] coordinates {(\i*\txs+\txb,0)};
			}
			\addplot[name path=txperp,black,domain={\txb+\txs/(\txa^2+1)}:\txb+\txs] {-1/\txa*(x-\txb-\txs)} coordinate (R); % perpendicular
			\draw[gray, dashed] (\txb,0) coordinate (R_Tx) -- (\txb,\txrad+1) coordinate (A); % normale
			\path [name intersections={of=txray and txperp, by={C}}] pic [draw, angle radius=3mm, angle eccentricity=.5, "$\cdot$"] {angle=R--C--R_Tx_Ray}; % or $\bullet$, if you like more bold dot
			
			% arc & angle
			\path pic [draw, angle radius=3cm, angle eccentricity=.85, "$\theta_\mathrm{rx}$"] {angle=R_Tx_Ray--R_Tx--A};
			
			% d
			\draw[<->] (\txb,-.25) -- ++(\txs,0);
			\node[anchor=north] at (\txb+\txs/2,-.25) {$d_\mathrm{tx}$}; 
				
				
			%% RX
			\foreach \i in {2,1,0}{
				\addplot[myred,mark=square*,mark size=3pt] coordinates {(\i+\rxb,0)};
				\addplot[line width=\rayw,name path=rxray,myred,domain={\i+\rxb}:{\zb / \rxa+\i+\rxb}] {\rxa*(x-(\i+\rxb)} coordinate (R_Rx_Ray);
			}
			\addplot[name path=rxperp,black,domain={\rxb+2/(\rxa^2+1)}:\rxb+2] {-1/\rxa*(x-3)} coordinate (R2); % perpendicular
			\draw[gray, dashed] (\rxb,0) coordinate (R_Rx) -- (\rxb,\rxrad+1) coordinate (A2);
			\path [name intersections={of=rxray and rxperp, by={C2}}] pic [draw, angle radius=3mm, angle eccentricity=.5, "$\cdot$"] {angle=R2--C2--R_Rx_Ray}; % or $\bullet$, if you like more bold dot

			% arc & angle
			\path pic [draw, angle radius=3cm, angle eccentricity=.85, "$\theta_\mathrm{tx}$"] {angle=R_Rx_Ray--R_Rx--A2}; 
			
			% d
			\draw[<->] (\rxb,-.25) -- ++(1,0);
			\node[anchor=north] at (\rxb+.5,-.25) {$d_\mathrm{rx}$};
				
							
				
			% zoom box
%			\addplot[line width=1,densely dotted,lightgray] coordinates {(0,\zb+\zbi)(10,\zb+\zbi)};
%			\addplot[line width=1,densely dotted,lightgray] coordinates {(0,\zb)(10,\zb)};
%			\addplot[line width=1,densely dotted,lightgray] coordinates {(0,\zb+\zbi)(8.5+\zbi,\zb+\zbi)(8.5+\zbi,0)};
			\addplot[line width=1,dotted,lightgray] coordinates {(0,\zb)(\zb+3.5,\zb)(\zb+3.5,0)};
+
			
			
			
			% RTS FE
			\addplot[domain=0:10,samples=30,gray] {sqrt(30^2-x^2)-21};
			\addplot[domain=.5:8.5,samples=3,mark=triangle*,only marks,mygreen,mark size=5pt] {sqrt(30^2-x^2)-21};
			\addplot[domain=2:10,samples=3,mark=triangle*,only marks,mypurp,mark size=5pt] {sqrt(30^2-x^2)-21};
			\coordinate (FE_Rx) at (6,{sqrt(30^2-6^2)-21});
			\coordinate (FE_Tx) at (4.5,{sqrt(30^2-4.5^2)-21});
			
			% RTS d_rts
			\addplot[<->,domain=4.5:6,samples=30,black] {sqrt(30.3^2-x^2)-21};
			\node[anchor=south] at (5.25,{sqrt(30.3^2-5.25^2)-21}) {$d_\mathrm{rts}$};
			
			% FE Tx Rays
			\draw [myblue] (FE_Rx) -- ({\xp+\xpis+\xpi},{\zb+\zbi}) ++(\xpi,0) coordinate(TT);
			\draw [myblue] (FE_Rx) -- ({\xp+\xpis+3*\xpi},{\zb+\zbi}) ;
			
			\draw [dashed,gray] (FE_Rx) -- ++(0,-2.7) coordinate (ferx_perp);
						
			\path pic [draw, angle radius=2.5cm, angle eccentricity=.85, "$\theta_\mathrm{rx}$"] {angle=TT--FE_Rx--ferx_perp}; % or $\bullet$, if you like more bold dot
			

			% FE Rx Rays
			\draw [myred] (FE_Tx) -- ({\xp-\xpis-\xpi},{\zb+\zbi});
			\draw [myred] (FE_Tx) -- ({\xp-\xpis-2*\xpi},{\zb+\zbi}) coordinate(TT2);
			\draw [myred] (FE_Tx) -- ({\xp-\xpis-3*\xpi},{\zb+\zbi});
			
			\draw [dashed,gray] (FE_Tx) -- ++(0,-2.7) coordinate (fetx_perp);
			
			\path pic [draw, angle radius=2.5cm, angle eccentricity=.85, "$\theta_\mathrm{tx}$"] {angle=TT2--FE_Tx--fetx_perp}; % or $\bullet$, if you like more bold dot
			
			% RTS FE R_c
			\draw[<-,gray,very thick] (1.25,{sqrt(30^2-1.25^2)-21}) -- (1,{\zb+\zbi});
			\node[gray,anchor=west] at (1.125,{\zb+2}) {$R_\mathrm{c}$}; 
			
			
		\end{axis}
			
	
	
\end{tikzpicture}

==> figure/rts_qm_concept_simple2.tikz <==



\tikzmath{
	\zb = 5;
	\zbi = 0;%.2; 
	\txa =6;
	\rxa =3; 
	\txb = -2.5;
	\rxb = 1;
	\txs = 1.5;
	%	\xp = (\zb+\zbi) / \txa + \txb + 1;
	%	\xpp = (\zb+\zbi) / \rxa + \rxb + 1;
	\xp = 2.5;
	\xpi = .1;
	\xpis = .2;
	\txrad = 2.5;
	\rxrad = \txrad;
	\txpp = \txb-2/(\txa^2-1);
	\rayw = 1;
	\xmin = -5;
	\xmax = 5;
} 


\begin{tikzpicture}
	
	\begin{axis}[
		%		axis lines=center,
		axis line style={->,>={stealth},thick},
		axis x line=center,
		axis y line=center,
		>={stealth},
		%			axis y ymin=0,
		name=myplot,
		%			axis equal,
		enlargelimits=false,
		x = 1cm,
		y = 1cm,
		ymin=0, ymax=9.5, xmin=\xmin, xmax=\xmax,
		clip=false,
%		xlabel=$y$, ylabel=$x$,
%		y label style={at={(axis description cs:-.025,1)},rotate=90,anchor=south},
%		x label style={at={(axis description cs:1,+.0)},rotate=0,anchor=north},
		ticks=none,
		legend columns=1,
%		legend style={legend cell align=left,at={(axis description cs:1,.25)}}
		legend style={legend cell align=left,at={(axis description cs:.22,.75)}}
		]
		
		% legend
		\addlegendimage{mypurp,mark=triangle*,mark size=5pt, only marks}
		\addlegendentry{RTS Tx}
		\addlegendimage{myyellow,mark=triangle*,mark size=5pt, only marks} 
		\addlegendentry{RTS Rx}	
		\addlegendimage{myblue,mark=square*,mark size=3pt, only marks} 
		\addlegendentry{RuT Tx}
		\addlegendimage{myred,mark=square*,mark size=3pt, only marks}
		\addlegendentry{RuT Rx}				
		
		% RTS FE R_c
		\draw[gray,very thick] (0,0) -- (.5,{\zb+\zbi});	
		
		%% TX
		\foreach \i in {1,0}{
			\addplot[line width=\rayw,name path=txray,myblue,domain={(\i*\txs+\txb}:{\zb / \txa+\i*\txs+\txb}] {\txa*(x-(\i*\txs+\txb)} coordinate (R_Tx_Ray);
			\addplot[myblue,mark=square*,mark size=3pt, only marks] coordinates {(\i*\txs+\txb,0)};
		}
		\addplot[name path=txperp,black,domain={\txb+\txs/(\txa^2+1)}:\txb+\txs] {-1/\txa*(x-\txb-\txs)} coordinate (R); % perpendicular
		\draw[gray, dashed] (\txb,0) coordinate (R_Tx) -- (\txb,\txrad+1) coordinate (A); % normale
		\path [name intersections={of=txray and txperp, by={C}}] pic [draw, angle radius=3mm, angle eccentricity=.5, "$\cdot$"] {angle=R--C--R_Tx_Ray}; % or $\bullet$, if you like more bold dot
		
		% arc & angle
		\path pic [draw, angle radius=3cm, angle eccentricity=.85, "$\theta_\mathrm{rx}$"] {angle=R_Tx_Ray--R_Tx--A};
		
		% d
		\draw[<->] (\txb,-.25) -- ({\txb+\txs},-.25);
		\node[anchor=north] at (\txb+\txs/2,-.25) {$d_\mathrm{tx}$}; 
		
		
		%% RX
		\foreach \i in {2,1,0}{
			\addplot[myred,mark=square*,mark size=3pt] coordinates {(\i+\rxb,0)};
			\addplot[line width=\rayw,name path=rxray,myred,domain={\i+\rxb}:{\zb / \rxa+\i+\rxb}] {\rxa*(x-(\i+\rxb)} coordinate (R_Rx_Ray);
		}
		\addplot[name path=rxperp,black,domain={\rxb+2/(\rxa^2+1)}:\rxb+2] {-1/\rxa*(x-3)} coordinate (R2); % perpendicular
		\draw[gray, dashed] (\rxb,0) coordinate (R_Rx) -- (\rxb,\rxrad+1) coordinate (A2);
		\path [name intersections={of=rxray and rxperp, by={C2}}] pic [draw, angle radius=3mm, angle eccentricity=.5, "$\cdot$"] {angle=R2--C2--R_Rx_Ray}; % or $\bullet$, if you like more bold dot
		
		% arc & angle
		\path pic [draw, angle radius=3cm, angle eccentricity=.85, "$\theta_\mathrm{tx}$"] {angle=R_Rx_Ray--R_Rx--A2}; 
		
		% d
		\draw[<->] (\rxb,-.25) -- ({\rxb+1},-.25);
		\node[anchor=north] at (\rxb+.5,-.25) {$d_\mathrm{rx}$};
		
		
		
		% zoom box
		%			\addplot[line width=1,densely dotted,lightgray] coordinates {(0,\zb+\zbi)(10,\zb+\zbi)};
		%			\addplot[line width=1,densely dotted,lightgray] coordinates {(0,\zb)(10,\zb)};
		%			\addplot[line width=1,densely dotted,lightgray] coordinates {(0,\zb+\zbi)(8.5+\zbi,\zb+\zbi)(8.5+\zbi,0)};
%		\addplot[line width=1,dotted,lightgray] coordinates {(0,\zb)(\zb+3.5,\zb)(\zb+3.5,0)};
		\addplot[line width=1,dotted,lightgray] coordinates {(\xmin+.25,0)(\xmin+.25,\zb)(\xmax-.25,\zb)(\xmax-.25,0)};
		
		
		
		
		% RTS FE
		\addplot[domain=\xmin:\xmax,samples=30,gray] {sqrt(30^2-x^2)-21};
		\addplot[domain=\xmin+1:\xmax-2,samples=3,mark=triangle*,only marks,myyellow,mark size=5pt] {sqrt(30^2-x^2)-21};
		\addplot[domain=\xmin+2:\xmax-1,samples=3,mark=triangle*,only marks,mypurp,mark size=5pt] {sqrt(30^2-x^2)-21};
		\coordinate (FE_Rx) at (\xmax-2,{sqrt(30^2-(\xmax-2)^2)-21});
		\coordinate (FE_Tx) at (\xmax-1,{sqrt(30^2-(\xmax-1)^2)-21});
		
		% RTS d_rts
		\addplot[<->,domain=\xmin+1:\xmin+2,samples=30,black] {sqrt(29.7^2-x^2)-21};
		\node[anchor=north] at ({\xmin+1.5},{sqrt(29.7^2-(\xmin+1.5)^2)-21}) {$d_\mathrm{rts}$};
		
		% FE Tx Rays
		\draw [myblue] (FE_Rx) -- ({\xp-\xpis-\xpi},{\zb+\zbi}) ;
		\draw [myblue] (FE_Rx) -- ({\xp-\xpis-3*\xpi},{\zb+\zbi});
		
		\draw [dashed,gray] (FE_Rx) -- (\xmax-2,5.5) coordinate (ferx_perp);
		\coordinate (TT) at ({\xp-\xpis-2*\xpi},{\zb+\zbi});

		\path pic [draw, angle radius=3cm, angle eccentricity=.85, "$\theta_\mathrm{rx}$"] {angle=TT--FE_Rx--ferx_perp}; % or $\bullet$, if you like more bold dot
		
		
		% FE Rx Rays
		\draw [myred] (FE_Tx) -- ({\xp+\xpis+\xpi},{\zb+\zbi});
		\draw [myred] (FE_Tx) -- ({\xp+\xpis+2*\xpi},{\zb+\zbi}) coordinate(TT2);
		\draw [myred] (FE_Tx) -- ({\xp+\xpis+3*\xpi},{\zb+\zbi});
		
		\draw [dashed,gray] (FE_Tx) -- ({\xmax-1},5.5) coordinate (fetx_perp);
		
		\path pic [draw, angle radius=3cm, angle eccentricity=.85, "$\theta_\mathrm{tx}$"] {angle=TT2--FE_Tx--fetx_perp}; % or $\bullet$, if you like more bold dot
		
		% RTS FE R_c
		\draw[<-,gray,very thick] (1.25,{sqrt(30^2-1.25^2)-21}) -- (1,{\zb+\zbi});
		\node[gray,anchor=west] at (1.125,{\zb+2}) {$R_\mathrm{c}$}; 
		
		
	\end{axis}
	
	
	
\end{tikzpicture}
